A hybrid finite element/neural network solver and its application to the Poisson problem

We analyze a hybrid method that enriches coarse grid finite element solutions with fine scale fluctuations obtained from a neural network. The idea stems from the Deep Neural Network Multigrid Solver (DNN-MG), (Margenberg et al., J Comput Phys 460:110983, 2022; A neural network multigrid solver for the Navier-Stokes equations) which embeds a neural network into a multigrid hierarchy by solving coarse grid levels directly and predicting the corrections on fine grid levels locally (e.g. on small patches that consist of several cells) by a neural network. Such local designs are quite appealing, as they allow a very good generalizability. In this work, we formalize the method and describe main components of the a-priori error analysis. Moreover, we numerically investigate how the size of training set affects the solution quality.

==> data/error_over_refinement.csv <==
h,uff-uc (train),uff-uc (test),uff-uf (train),uff-uf (test),uff-un (train n_rhss 128),uff-un (test n_rhss 128),uff-un (train n_rhss 2048),uff-un (test n_rhss 2048),uff-un (train n_rhss 16384),uff-un (test n_rhss 16384)
0.125000,0.002018,0.002015,0.000525,0.000525,0.000682,0.000764,0.000537,0.000554,0.000527,0.000530
0.062500,0.002049,0.002046,0.000138,0.000138,0.000424,0.000564,0.000155,0.000176,0.000139,0.000142
0.031250,0.002072,0.002068,0.000035,0.000035,0.000445,0.000569,0.000082,0.000117,0.000041,0.000047


==> data/loss_example.csv <==
epochs,train loss,test loss
0,0.0010511819273233414,0.0007983780378708616
1,0.0007735330145806074,0.0006142415659269318
2,0.0005494756624102592,0.00042492718421272
3,0.00039759004721418023,0.00038329434391926043
4,0.0003819897829089314,0.0003959763253078563
5,0.000381598889362067,0.0003735456639333279
6,0.00036850455217063427,0.00035908162590203574
7,0.0003561595221981406,0.00036875122987112263
8,0.00034305252484045923,0.0003437776304053841
9,0.0003493628464639187,0.0003615042560340953
10,0.00033440464176237583,0.0003122956341030658
11,0.00032205399475060403,0.000362722753379785
12,0.00032665542676113546,0.0003053214231840684
13,0.0003092894039582461,0.0002981256056955317
14,0.0002889686147682369,0.00029885413277952466
15,0.00034249393502250314,0.0003160377218591748
16,0.0002952182258013636,0.00027295572090224596
17,0.0002858790394384414,0.00027614754799287766
18,0.0002586999034974724,0.0002452099024594645
19,0.00041586183942854404,0.0004395993482830818
20,0.00035005342215299606,0.0002965776129713049
21,0.0002831297751981765,0.0002881484033423476
22,0.00025908631505444646,0.00026775696096592583
23,0.0002499680267646909,0.00023692035483691143
24,0.0002411199820926413,0.0002450963147566654
25,0.00021990746608935297,0.0002252749186482106
26,0.0002447828301228583,0.00021372107994466205
27,0.00020832239533774555,0.00019273912630524137
28,0.00019442425400484353,0.00021010161344747758
29,0.0001804140192689374,0.00017645463731241762
30,0.00019483850337564945,0.00018268284566147486
31,0.0001740336447255686,0.00016444521952507785
32,0.0001576173526700586,0.00016368667411370552
33,0.00014958610699977726,0.00014335161313283606
34,0.0001471658906666562,0.00014428597387450282
35,0.00014083163114264607,0.00013387305443757214
36,0.00014351763820741326,0.00015510348339375923
37,0.00012740287638735026,0.00012950368682140834
38,0.00015207055548671633,0.00015813666004760307
39,0.00012469373177736998,0.00016195020771192503
40,0.00012086317292414606,0.00010963454769807868
41,0.0001073210733011365,0.00011801087975982227
42,0.00011736161104636267,0.00014770744883207954
43,0.00011673554399749264,0.0001071363994924468
44,0.00010539507638895884,0.00010339672235204489
45,9.71121626207605e-05,8.995054986371542e-05
46,8.6959422333166e-05,0.0001021742464217823
47,9.324804705101997e-05,0.00010452045648889907
48,9.29457601159811e-05,0.00010217481235486048
49,8.729181718081236e-05,0.00011542772335815243
50,8.637054997961968e-05,8.941481496549386e-05
51,8.062944834819064e-05,9.03168929653475e-05
52,8.442527905572206e-05,9.169163104161271e-05
53,7.628832827322185e-05,8.300041486108967e-05
54,7.643969001946971e-05,8.272984064205957e-05
55,7.122506212908775e-05,7.640323792657e-05
56,7.526800618506968e-05,8.233074026975373e-05
57,7.827930676285177e-05,7.709769420216617e-05
58,6.883743481012061e-05,8.609515339230711e-05
59,6.786522862967104e-05,6.698650179259857e-05
60,5.798102938570082e-05,7.217088273137051e-05
61,5.9020436310674995e-05,8.108311112664524e-05
62,6.766356818843633e-05,0.000118495539027208
63,7.626754086231813e-05,7.666862802579999e-05
64,7.237973477458581e-05,7.711619878136844e-05
65,5.7104654842987657e-05,5.970331039861776e-05
66,5.408967626863159e-05,6.65199344211942e-05
67,5.812307426822372e-05,6.304544479007745e-05
68,5.5465101468143985e-05,6.648628186667338e-05
69,5.8520952734397724e-05,5.877864464309823e-05
70,5.2956871513742954e-05,5.307034632551222e-05
71,5.5388347391271964e-05,6.58256537917623e-05
72,5.304122169036418e-05,5.66184074841658e-05
73,6.132492853794247e-05,7.56963997901039e-05
74,5.721675552194938e-05,7.619783332302177e-05
75,6.046667476766743e-05,5.744383088313043e-05
76,4.963423270964995e-05,5.121554920606286e-05
77,4.48694518127013e-05,4.585624537867261e-05
78,5.251556649454869e-05,5.770661380211095e-05
79,5.4804288083687425e-05,5.9358793691899336e-05
80,4.685148087446578e-05,4.673718524372816e-05
81,4.645495573640801e-05,6.540578192471003e-05
82,5.331257852958515e-05,6.033395834492694e-05
83,4.934973912895657e-05,4.6881204752935446e-05
84,4.582824112731032e-05,4.939947109505738e-05
85,4.073734817211516e-05,4.867831262345135e-05
86,4.070083741680719e-05,5.194183563617116e-05
87,4.6250552259152755e-05,4.945953594415187e-05
88,4.4270400394452736e-05,6.078403384890407e-05
89,4.0008882933761925e-05,4.599728958964988e-05
90,3.949025267502293e-05,5.6521852570767805e-05
91,4.7704248572699726e-05,5.7508735608280404e-05
92,4.2357049096608534e-05,5.862670093392808e-05
93,4.847266245633364e-05,5.107639628931793e-05
94,4.447055471246131e-05,4.8313316710846266e-05
95,4.163118137512356e-05,6.220052546268562e-05
96,4.9019796279026195e-05,5.6909314707809244e-05
97,4.121674646739848e-05,4.797742303708219e-05
98,3.979534449172206e-05,4.257767704984872e-05
99,3.0077122573857196e-05,4.615821887909988e-05
100,2.2810312657384202e-05,3.037957122842272e-05
101,1.9128974599880166e-05,2.8803613076888723e-05
102,1.856491871876642e-05,2.882575449802971e-05
103,1.8226892279926687e-05,2.8567823051162122e-05
104,1.8099757653544657e-05,2.8260980968752847e-05
105,1.7963928257813677e-05,2.8171475037197524e-05
106,1.7844669855549e-05,2.8216548798809526e-05
107,1.7673626643954776e-05,2.807952711236794e-05
108,1.7620312064536847e-05,2.7781847904861934e-05
109,1.747031092236284e-05,2.7855330017700908e-05
110,1.736049853207078e-05,2.785192293686123e-05
111,1.724231151456479e-05,2.7539463587800128e-05
112,1.719590727589093e-05,2.7261478805939987e-05
113,1.700185202935245e-05,2.7324543452778016e-05
114,1.6896374290809035e-05,2.7202236026369064e-05
115,1.6841739125084132e-05,2.7142130250012997e-05
116,1.6855052308528684e-05,2.6908985773843597e-05
117,1.6680594853824005e-05,2.7043217869504588e-05
118,1.664192313910462e-05,2.682390896779907e-05
119,1.6464764485135674e-05,2.6705607979238266e-05
120,1.6381120076403022e-05,2.6553338784651714e-05
121,1.6260153643088415e-05,2.670012150929324e-05
122,1.629084908927325e-05,2.6482239945835317e-05
123,1.6143982065841556e-05,2.643005194613579e-05
124,1.6164065527846105e-05,2.6183280965597078e-05
125,1.5967932995408773e-05,2.6279086682734487e-05
126,1.5859945051488467e-05,2.60497577642127e-05
127,1.5814181097084656e-05,2.646206752388025e-05
128,1.585975223861169e-05,2.6500374588067643e-05
129,1.5790230463608168e-05,2.6185801573319623e-05
130,1.573165354784578e-05,2.6157036643326137e-05
131,1.574370799062308e-05,2.5931217180641397e-05
132,1.549455919303e-05,2.587069423043431e-05
133,1.5482210073969327e-05,2.583218042673252e-05
134,1.541787241876591e-05,2.5766874728105904e-05
135,1.5214686754916329e-05,2.5588813684862544e-05
136,1.5327810615417548e-05,2.5349699285470706e-05
137,1.4910913705534767e-05,2.5784170418319263e-05
138,1.5471503502340056e-05,2.5654444357314787e-05
139,1.5071943380462471e-05,2.5514598405607103e-05
140,1.5017204532341566e-05,2.5226985655990575e-05
141,1.4750937225471716e-05,2.49305572879166e-05
142,1.5017737496236805e-05,2.5452855084040493e-05
143,1.473262545914622e-05,2.485268095142601e-05
144,1.4552660104527604e-05,2.4982227387226885e-05
145,1.4648671822214965e-05,2.5778449014524085e-05
146,1.4613151506637223e-05,2.4796500554202794e-05
147,1.456511381547898e-05,2.464802622625939e-05
148,1.4380512766365428e-05,2.4931034147357423e-05
149,1.4071046280150767e-05,2.4529527138383855e-05
150,1.4208694665285293e-05,2.5870938884509087e-05
151,1.4651438505097758e-05,2.4931357302193646e-05
152,1.463661374145886e-05,2.6093088536072173e-05
153,1.4353441656567156e-05,2.4400146003245027e-05
154,1.4143141925160307e-05,2.4979062857255485e-05
155,1.4355155144585297e-05,2.4751378589371598e-05
156,1.3907845641369931e-05,2.4532570876090176e-05
157,1.3748919627687428e-05,2.3973520626441314e-05
158,1.3708688129554503e-05,2.3794177252511872e-05
159,1.3597190445580054e-05,2.4435308660031296e-05
160,1.37458782774047e-05,2.445490338232048e-05
161,1.3524150745070074e-05,2.3758643749260955e-05
162,1.351176524622133e-05,2.402120782107886e-05
163,1.3318875062395819e-05,2.358561818027738e-05
164,1.3519427739083767e-05,2.5076664940115734e-05
165,1.3396936992648989e-05,2.370179913668835e-05
166,1.3272148862597533e-05,2.362893002327837e-05
167,1.3071879038761836e-05,2.3498180212300213e-05
168,1.3072760339127854e-05,2.3770464736116992e-05
169,1.287426221097121e-05,2.3563330557863083e-05
170,1.3188539014663547e-05,2.3611378253463045e-05
171,1.3024726285948418e-05,2.351529337829561e-05
172,1.2913383216073271e-05,2.375371849439034e-05
173,1.3259427760203835e-05,2.3794336129867588e-05
174,1.2616047570190858e-05,2.3115927263006597e-05
175,1.2486403647926636e-05,2.352964799001711e-05
176,1.249630167876603e-05,2.3583476718158636e-05
177,1.2594775398611091e-05,2.3337744835316698e-05
178,1.2977278856851626e-05,2.3704095781340584e-05
179,1.2724721273116302e-05,2.3272827831988252e-05
180,1.235397212440148e-05,2.341357730983873e-05
181,1.212265487993136e-05,2.2500037175632315e-05
182,1.1949106919928454e-05,2.2301460376183968e-05
183,1.1871408787555993e-05,2.257342839584453e-05
184,1.2202077414258383e-05,2.2797050121425855e-05
185,1.2060822882631328e-05,2.2446059915637306e-05
186,1.1789458767452743e-05,2.188621152754422e-05
187,1.2702557796728797e-05,2.3683442520905373e-05
188,1.1908538908755872e-05,2.2419818151320214e-05
189,1.1933753739867825e-05,2.205004659572296e-05
190,1.1482005902507808e-05,2.2717497188295965e-05
191,1.2044965842505917e-05,2.2557071019946306e-05
192,1.1716458175214939e-05,2.443283261754914e-05
193,1.2889832760265563e-05,2.242582763756218e-05
194,1.2241794138390105e-05,2.2024553118171752e-05
195,1.1705054021149408e-05,2.1691596657547052e-05
196,1.1395821275073104e-05,2.3370904102648637e-05
197,1.2076801795046777e-05,2.3655216011775337e-05
198,1.219801833940437e-05,2.2963128287756263e-05
199,1.1564897249627393e-05,2.192789230548442e-05
200,1.0024207767855842e-05,2.0657837922044564e-05
201,9.746619980433024e-06,2.078538796013163e-05
202,9.71849021880189e-06,2.0709981185973447e-05
203,9.678151400294155e-06,2.0675724442753562e-05
204,9.683913958724588e-06,2.0677471695762506e-05
205,9.661624062573537e-06,2.0636922783978662e-05
206,9.659384886617772e-06,2.0606972327641415e-05
207,9.634102752897888e-06,2.0651643922064977e-05
208,9.649378625908867e-06,2.066508727693872e-05
209,9.638921255827881e-06,2.061759181515299e-05
210,9.613670044927858e-06,2.0582076217579015e-05
211,9.616934221412521e-06,2.0560625557664025e-05
212,9.605465493223164e-06,2.0544642836739513e-05
213,9.599175427865703e-06,2.066824242774601e-05
214,9.585902262188029e-06,2.0573465803863655e-05
215,9.575249350746162e-06,2.054584251709457e-05
216,9.58122927841032e-06,2.056247745940709e-05
217,9.569636858941521e-06,2.0530095468984655e-05
218,9.567097549734171e-06,2.054081073765701e-05
219,9.546548426442314e-06,2.0511138188794575e-05
220,9.537978257867508e-06,2.055099605513533e-05
221,9.574368959874846e-06,2.0510211129476374e-05
222,9.538595804770011e-06,2.058219979517162e-05
223,9.527031579636969e-06,2.04716506573277e-05
224,9.51398669712944e-06,2.0452723958896968e-05
225,9.522670552541967e-06,2.0455115645745536e-05
226,9.510856216365937e-06,2.047371401658893e-05
227,9.470881195738912e-06,2.0439404295302666e-05
228,9.474631042394321e-06,2.0490660915584158e-05
229,9.506898095423821e-06,2.0516784331903182e-05
230,9.499467523710337e-06,2.0522130796507554e-05
231,9.467238669458311e-06,2.0412031915384432e-05
232,9.463378773943987e-06,2.040865086883059e-05
233,9.458115528104827e-06,2.044177381321788e-05
234,9.449292520002928e-06,2.0496815352544218e-05
235,9.454241080675274e-06,2.0390048803164973e-05
236,9.42985661822604e-06,2.0503912082858733e-05
237,9.428987141291145e-06,2.0411141576914815e-05
238,9.416194188816007e-06,2.0339877380592952e-05
239,9.41443613555748e-06,2.0392474652908277e-05
240,9.423656592844054e-06,2.034896590430435e-05
241,9.39255733101163e-06,2.037566588342088e-05
242,9.393708751304075e-06,2.0338027951538606e-05
243,9.347566447104327e-06,2.028327861580692e-05
244,9.394733751832973e-06,2.0428934135452437e-05
245,9.336938092019409e-06,2.0339333275387617e-05
246,9.346396836917847e-06,2.0420913756424852e-05
247,9.34134004637599e-06,2.0297879473218927e-05
248,9.33430146687897e-06,2.033787450272939e-05
249,9.32617058424512e-06,2.0250340128313837e-05
250,9.322963705926668e-06,2.029803806635755e-05
251,9.338987183582503e-06,2.0301484369156242e-05
252,9.307206710218452e-06,2.03028356509094e-05
253,9.315815987065434e-06,2.026528636633884e-05
254,9.298456461692695e-06,2.0213543450608995e-05
255,9.269123438571114e-06,2.0344176391517976e-05
256,9.273911928175949e-06,2.023109982474125e-05
257,9.23051356949145e-06,2.0230696861744946e-05
258,9.249348295270465e-06,2.0210110335483478e-05
259,9.245254659617785e-06,2.021119252049175e-05
260,9.2501868493855e-06,2.0251522244052467e-05
261,9.233799573848955e-06,2.0232318490798207e-05
262,9.237523045158014e-06,2.022574176407943e-05
263,9.256682460545562e-06,2.0207493889756734e-05
264,9.241297448170371e-06,2.019034064915104e-05
265,9.198698535328731e-06,2.0175636507246963e-05
266,9.212201803165954e-06,2.0133845225700497e-05
267,9.167387361230794e-06,2.0243028757249704e-05
268,9.189709089696407e-06,2.0158245376933337e-05
269,9.14354131964501e-06,2.0096359889976156e-05
270,9.142558155872393e-06,2.0108153904629944e-05
271,9.115526154346298e-06,2.0152161937403434e-05
272,9.093236258195248e-06,2.0091003364086646e-05
273,9.105549906962551e-06,2.0131666929046332e-05
274,9.106500328925904e-06,2.0143180847753683e-05
275,9.115447937801946e-06,2.007329828757065e-05
276,9.085733836400323e-06,2.0132455347265932e-05
277,9.11650658963481e-06,2.0055814843544795e-05
278,9.094000233744737e-06,2.014340702771733e-05
279,9.088917067856528e-06,2.0258561960417865e-05
280,9.085832971322816e-06,1.9998477000626735e-05
281,9.029033208207693e-06,1.998981349515816e-05
282,9.034641152538825e-06,2.0098749700991903e-05
283,9.06131936062593e-06,1.9998176128410705e-05
284,8.993617484520655e-06,2.005907447255595e-05
285,9.015531759359874e-06,1.9995746697532013e-05
286,9.005956599139608e-06,1.9997995991616335e-05
287,9.006261279864702e-06,2.0037234946812532e-05
288,9.058552677743137e-06,2.0015338407119998e-05
289,8.99498991202563e-06,2.001154950903583e-05
290,8.95057473826455e-06,2.005774905455837e-05
291,8.951659765443765e-06,1.991141078860892e-05
292,8.947755304689053e-06,1.987742919595803e-05
293,8.886720024747774e-06,2.0022883688852744e-05
294,8.946562047640327e-06,1.994242927594314e-05
295,8.939165127230808e-06,1.9862841384110652e-05
296,8.912733392207883e-06,1.9911179549580993e-05
297,8.890864592103753e-06,1.9876315604960837e-05
298,8.885874194675125e-06,1.993777885900272e-05
299,8.861441529006697e-06,1.99091473405133e-05
300,8.72011969477171e-06,1.976236143264032e-05
301,8.679287020640913e-06,1.973996359083685e-05
302,8.67439121066127e-06,1.9747909789202822e-05
303,8.677506230014842e-06,1.975173859136703e-05
304,8.666383109812159e-06,1.973739432514776e-05
305,8.668196642247494e-06,1.9752389505356405e-05
306,8.669813723827247e-06,1.9738967409921315e-05
307,8.669212547829375e-06,1.9748702072774904e-05
308,8.66636855789693e-06,1.9742544111522875e-05
309,8.658818842377514e-06,1.9750110766381113e-05
310,8.665637324156705e-06,1.9742293716262793e-05
311,8.66607570060296e-06,1.97378784605462e-05
312,8.669931048643775e-06,1.9737914101369824e-05
313,8.66108985064784e-06,1.97448202357009e-05
314,8.657873877382372e-06,1.9735225066597195e-05
315,8.657824764668476e-06,1.972737180722106e-05
316,8.65615947986953e-06,1.9748376587358507e-05
317,8.659597369842231e-06,1.9762781278132024e-05
318,8.65972015162697e-06,1.9735715056867775e-05
319,8.659748345962726e-06,1.9774472320932546e-05
320,8.656556929054204e-06,1.9726960573507313e-05
321,8.653239092382137e-06,1.9718272085356148e-05
322,8.655179044581018e-06,1.9746342388771154e-05
323,8.657490070618223e-06,1.9738597643481626e-05
324,8.65553374751471e-06,1.972857734244826e-05
325,8.65223501023138e-06,1.972722719756348e-05
326,8.648106813780032e-06,1.974078054445272e-05
327,8.648417860968038e-06,1.9730819019514456e-05
328,8.643211003800388e-06,1.9724203724535982e-05
329,8.643884939374402e-06,1.973885690631505e-05
330,8.64479170559207e-06,1.972940873429252e-05
331,8.64499179442646e-06,1.9741205221635028e-05
332,8.646487003716175e-06,1.9709608295670478e-05
333,8.639708539703861e-06,1.9721152000329312e-05
334,8.642359716759529e-06,1.9710698268227134e-05
335,8.6401387306978e-06,1.9708855973021855e-05
336,8.639019142719917e-06,1.972491497781448e-05
337,8.632902790850494e-06,1.9732674303440945e-05
338,8.63616332935635e-06,1.971994862515203e-05
339,8.634169716970064e-06,1.972500916735953e-05
340,8.63791228766786e-06,1.972732604826888e-05
341,8.63025343278423e-06,1.970611782553533e-05
342,8.634164260001853e-06,1.9730919746052678e-05
343,8.62949946167646e-06,1.970566029285692e-05
344,8.629403964732774e-06,1.9700795974131324e-05
345,8.62902743392624e-06,1.971117546872847e-05
346,8.629154763184488e-06,1.971455350258111e-05
347,8.620394510217011e-06,1.9704372789419722e-05
348,8.62549313751515e-06,1.969583678373965e-05
349,8.626969247416127e-06,1.9700838493008632e-05
350,8.632222488813568e-06,1.9712081382294855e-05
351,8.618810170446523e-06,1.9716204519681924e-05
352,8.625740520074032e-06,1.969955121694511e-05
353,8.618423635198269e-06,1.969032609849819e-05
354,8.617861567472573e-06,1.971161259461951e-05
355,8.612075362179894e-06,1.9685429833771195e-05
356,8.619238542451058e-06,1.968449942069128e-05
357,8.610737495473586e-06,1.97146050027186e-05
358,8.62056822370505e-06,1.9686213136083097e-05
359,8.604597496741917e-06,1.970320676036863e-05
360,8.609873475506902e-06,1.9698313650451382e-05
361,8.608679308963474e-06,1.9694493914812483e-05
362,8.607495146861766e-06,1.9702162603607576e-05
363,8.603622518421616e-06,1.9692162652518164e-05
364,8.606128176325e-06,1.9690967633323453e-05
365,8.60298860061448e-06,1.9691498550855613e-05
366,8.60624095366802e-06,1.9685534255131643e-05
367,8.610311851953156e-06,1.9686483085479267e-05
368,8.604987669968978e-06,1.970061759948294e-05
369,8.605305993114598e-06,1.970059059885898e-05
370,8.60353702591965e-06,1.968734011370543e-05
371,8.59661213326035e-06,1.9691485874773207e-05
372,8.600670298619661e-06,1.9688492727709672e-05
373,8.599445209256373e-06,1.9692522926106903e-05
374,8.59604278957704e-06,1.9672526377689792e-05
375,8.595782674092334e-06,1.9686026746512653e-05
376,8.597396117693279e-06,1.9690990939125186e-05
377,8.595769031671807e-06,1.9680689035794785e-05
378,8.593645361543167e-06,1.967469449937198e-05
379,8.588883247284684e-06,1.966434626865521e-05
380,8.588490345573518e-06,1.9691429145041184e-05
381,8.590197467128746e-06,1.9672471182730078e-05
382,8.587955562688876e-06,1.9654784097156153e-05
383,8.585981049691327e-06,1.9675429655308108e-05
384,8.583311682741623e-06,1.966187676316622e-05
385,8.580272151448298e-06,1.966731807101496e-05
386,8.58023213368142e-06,1.968037400956746e-05
387,8.581332622270565e-06,1.967933161495239e-05
388,8.58929161040578e-06,1.967071767694506e-05
389,8.579107088735327e-06,1.9650678183325e-05
390,8.575434549129568e-06,1.9657006419038225e-05
391,8.578101187595166e-06,1.9661684746097308e-05
392,8.580379471823107e-06,1.9663543724846022e-05
393,8.577151675126515e-06,1.9656822246361116e-05
394,8.577924745623022e-06,1.967342510056369e-05
395,8.566679753130302e-06,1.966558122035167e-05
396,8.567223630961962e-06,1.967129355762154e-05
397,8.568244993512053e-06,1.966035239320263e-05
398,8.567103577661328e-06,1.966482716397877e-05
399,8.563574738218449e-06,1.964883296068365e-05
400,8.543478543288074e-06,1.9648025954666082e-05

